Tells of a Lying Machine: Analyzing LLM-Generated Strategic Dialogue in Chinese Werewolf

Social-deduction games give models opposing objectives, but they also give roles different information and speaking obligations. We analyze 5,404 public utterances from 150 Chinese Werewolf games played by 12 models, comparing ordinary wolves with ordinary villagers so that special roles are excluded. Private knowledge and goals still differ, and no utterance is verified as true or false. After model and length adjustment, wolf utterances score higher on both certainty and uncertainty (coefficients +0.074 and +0.072). Emotional intensification has the largest rank-biserial effect (r = .145), but it depends on a single degree marker and correlates weakly with human-rated affect. Three annotators' ratings of 392 utterances show higher wolf scores on four behavioral dimensions, and five LLM judges reach 60.8%-70.2% accuracy on a shared evaluation set. In a generation probe that prompts six models with a wolf identity but a villager speaking goal under fixed public context, certainty (+0.164) and emotional intensification (+0.095) increase. These findings describe role-associated language rather than verified lying, and they argue for explicit comparison groups and lexicon sensitivity checks in game-based deception evaluation. Data and code are available at https://github.com/justinchoi929/Tells-of-a-Lying-Machine

==> README.txt <==
Non-anonymous arXiv preprint source package for
'Tells of a Lying Machine: Analyzing LLM-Generated Strategic
Dialogue in Chinese Werewolf'.

Compile: pdflatex arxiv_submission.tex
arxiv_submission.bbl is included; keep it next to the .tex file
because arXiv does not run BibTeX.

anc/protocols_v2.zip is an ancillary file: the Chinese and English
prompt templates, model configurations, and protocol manifest
referenced by Appendix R.

